Residual GPU Cache State on Apple M4 Pro

Apple silicon exposes unified CPU-GPU memory, but the cache state left after a completed GPU command is not documented. This paper characterizes that phase boundary on a 14-core Apple M4 Pro. We validate the measurement pipeline against unmodified STREAM 5.10 and BabelStream 5.0, then adapt an 8192-byte system-level-cache occupancy pattern to a synchronized Metal experiment. A GPU kernel touches 0 to 512 MiB and finishes before a 16 MiB CPU probe begins. The first CPU traversal is slower after large GPU footprints, while a second traversal removes most of the cost, showing residual shared-cache displacement rather than simultaneous DRAM contention. A separate matched-block experiment measures GPU slowdown under high-priority CPU traffic and finds background QoS close to baseline. Root PMU measurements and public IOReport histograms provide hardware grounding: they distinguish L1D refill sectors from software cache-line size, expose page-offset-dependent conflict behavior, and separate performance-core, efficiency-core, and AGX demand. The results identify a reproducible post-GPU cache-displacement window on M4 Pro and quantify a simple one-pass software recovery mechanism.

==> plotdata/cpu_contention_stress.dat <==
x qos median err_minus err_plus n
2 background 15.635515 1.250287 1.598953 7
1 user_interactive 189.792434 2.220089 0.303295 7


==> plotdata/cpu_latency_flushed.dat <==
working_set_mib user_interactive_median user_interactive_err_minus user_interactive_err_plus background_median background_err_minus background_err_plus
0.003906 1.100281 0.005250 0.055953 1.155078 0.082797 2.121735
0.015625 1.605084 0.003527 0.138784 4.445007 0.052952 0.532616
0.062500 1.642418 0.032963 0.082226 6.485402 0.734516 1.383388
0.250000 6.881836 0.388999 0.318002 10.947749 2.332147 6.401760
1.000000 7.157654 0.313243 0.173151 18.660441 9.344732 10.973618
4.000000 7.822886 0.198156 2.094483 220.258077 38.772166 85.909739
16.000000 94.272189 42.115527 2.145342 214.203728 12.635547 14.179232
64.000000 120.284690 0.519249 0.389735 373.044147 108.360954 20.593722
128.000000 124.942912 0.415285 2.758199 207.898551 6.589877 2.303216


==> plotdata/cpu_latency_warm.dat <==
working_set_mib user_interactive_median user_interactive_err_minus user_interactive_err_plus background_median background_err_minus background_err_plus
0.003906 2.313334 0.189168 0.224166 5.251416 0.583916 0.577752
0.015625 1.953000 0.015000 0.124082 4.968666 2.647916 0.285252
0.062500 1.840750 0.063832 0.146000 5.441584 0.491584 1.322166
0.250000 7.500666 0.646500 0.435750 17.384418 0.427750 10.747414
1.000000 7.105334 0.288500 0.129916 23.094834 9.327500 6.079166
4.000000 8.878589 0.262539 0.323732 305.403273 78.219454 62.534212
16.000000 80.293417 15.828321 11.930833 269.518485 55.424462 101.264745
64.000000 120.589600 0.942592 2.720700 238.421267 14.146275 87.725466
128.000000 125.303067 0.438067 4.357033 223.865800 19.225983 150.564575


==> plotdata/gpu_contention.dat <==
x tag median err_minus err_plus n
1 contention_baseline 139.184889 7.888506 6.451654 7
2 contention_ui 122.266206 15.520931 2.700109 7
3 contention_bg 139.988613 1.117248 1.500320 7


==> plotdata/ioreport_agent_heatmap.dat <==
condition_id agent_id normalized_median
1 1 3.277666
2 1 43.745289
3 1 6.318201
4 1 39.147920
1 2 23.735955
2 2 24.233218
3 2 25.191466
4 2 99.760937
1 3 4.039727
2 3 100.000000
3 3 3.321819
4 3 3.498134
1 4 7.029268
2 4 100.000000
3 4 7.371122
4 4 6.788120
1 5 6.161425
2 5 10.947400
3 5 63.754899
4 5 10.165828


==> plotdata/pmu_cache_sweep.dat <==
ws_kib cyc_per_access cyc_err_minus cyc_err_plus l1d_miss_per_1k l1d_err_minus l1d_err_plus l2tlb_miss_per_1k
16.000000 4.103711 0.094125 0.088296 0.036240 0.030041 0.024796 2.171278
24.000000 4.039642 0.016545 0.294445 0.128746 0.122070 0.056505 1.729012
32.000000 4.135053 0.099673 0.161488 0.115395 0.109673 0.009060 0.012875
48.000000 4.073855 0.053237 0.285890 0.093222 0.083923 0.005722 0.042439
64.000000 4.020419 0.017937 0.106401 0.009060 0.003576 0.118494 1.407146
96.000000 4.175872 0.042239 0.095607 0.298262 0.125170 0.150681 0.007629
128.000000 4.181481 0.052120 0.249869 4.402876 0.734091 2.500296 0.967503
192.000000 25.069254 0.652570 0.139068 868.918896 1.416445 0.844240 0.051260
256.000000 27.550229 0.287898 0.132061 973.791122 0.458956 0.070572 0.060081
384.000000 27.885554 0.152308 0.158963 992.962122 0.350952 0.198841 0.250340
512.000000 27.901711 0.431490 0.187315 995.060921 0.023127 0.072956 0.180006
768.000000 28.115325 0.170527 0.156755 998.352766 0.027657 0.008345 0.223637
1024.000000 27.874709 0.163592 0.237181 998.896837 0.010490 0.040054 0.133276
1536.000000 28.271266 0.685018 0.780665 999.629736 3.102303 0.041723 0.249624
2048.000000 28.285433 0.361270 0.868028 999.795914 0.007868 0.057220 0.289917
3072.000000 29.856709 0.634073 0.459783 989.469528 5.108356 2.241373 0.534534
4096.000000 33.809263 0.744500 1.149979 993.617058 2.904415 1.556873 0.784636
6144.000000 38.120462 1.182706 7.581702 998.109579 3.978014 1.399994 1.275778
8192.000000 59.963601 9.720769 9.670626 999.569893 0.989914 0.319004 2.921343
12288.000000 243.838253 76.054831 91.278877 999.730110 0.118732 0.184298 13.823032
16384.000000 375.789611 84.212211 74.198526 999.652863 0.113487 0.132322 26.366472
24576.000000 471.317542 63.643420 7.500771 999.507904 0.027657 0.158548 42.404652
32768.000000 489.300587 28.703651 12.113676 999.535084 0.126362 0.050068 66.116095
49152.000000 511.712361 8.909121 2.190671 999.467055 0.007788 0.040690 125.566483
65536.000000 515.901867 0.584317 6.083258 999.529719 0.026345 0.098825 310.875058
98304.000000 533.527886 5.570187 2.009885 999.501944 0.044505 0.023683 553.277095
131072.000000 538.459637 5.159819 3.460080 999.512255 0.017703 0.054240 668.716252


==> plotdata/pmu_l1d_assoc_heatmap.dat <==
ways offset_id page_offset log_miss cyc_per_access
1.000000 1 0.000000 -1.753763 1.006698
2.000000 1 0.000000 -1.688449 4.034921
3.000000 1 0.000000 -1.777915 4.009806
4.000000 1 0.000000 -1.649795 4.013702
5.000000 1 0.000000 -1.709148 4.035625
6.000000 1 0.000000 -1.565971 4.018124
7.000000 1 0.000000 2.904672 20.575170
8.000000 1 0.000000 2.970751 22.479373
9.000000 1 0.000000 2.953022 21.793377
10.000000 1 0.000000 2.954746 22.752049
11.000000 1 0.000000 2.958520 22.215199
12.000000 1 0.000000 2.955704 21.419641
13.000000 1 0.000000 2.965213 21.875735
14.000000 1 0.000000 2.978657 21.759908
15.000000 1 0.000000 2.999885 21.521597
16.000000 1 0.000000 2.999987 21.420557
17.000000 1 0.000000 2.999981 21.310950
18.000000 1 0.000000 2.999960 21.455026
19.000000 1 0.000000 2.997586 21.393612
20.000000 1 0.000000 3.000007 21.332320
1.000000 2 64.000000 -2.000000 1.003805
2.000000 2 64.000000 -1.830667 4.003078
3.000000 2 64.000000 -1.830667 4.015723
4.000000 2 64.000000 -1.688449 4.015803
5.000000 2 64.000000 -1.803491 4.015584
6.000000 2 64.000000 -1.730882 4.003335
7.000000 2 64.000000 2.998413 23.542306
8.000000 2 64.000000 2.475516 9.978655
9.000000 2 64.000000 2.988691 23.420973
10.000000 2 64.000000 2.999972 23.912085
11.000000 2 64.000000 2.958616 22.164274
12.000000 2 64.000000 2.954908 21.476634
13.000000 2 64.000000 2.965269 21.855509
14.000000 2 64.000000 2.978812 21.731943
15.000000 2 64.000000 2.976213 21.509662
16.000000 2 64.000000 3.000001 21.452156
17.000000 2 64.000000 3.000000 21.347566
18.000000 2 64.000000 2.989847 21.106251
19.000000 2 64.000000 2.998379 21.703852
20.000000 2 64.000000 2.977808 20.683247
1.000000 3 128.000000 -1.803491 1.003357
2.000000 3 128.000000 -1.803491 4.018195
3.000000 3 128.000000 -1.830667 4.014627
4.000000 3 128.000000 -1.688449 4.014942
5.000000 3 128.000000 -1.709148 4.014701
6.000000 3 128.000000 -1.536502 4.009254
7.000000 3 128.000000 2.787533 16.946422
8.000000 3 128.000000 2.410014 9.253071
9.000000 3 128.000000 3.000006 22.958796
10.000000 3 128.000000 3.000009 22.616859
11.000000 3 128.000000 3.000006 22.382237
12.000000 3 128.000000 3.000007 22.198291
13.000000 3 128.000000 2.965259 21.875354
14.000000 3 128.000000 2.978704 21.713282
15.000000 3 128.000000 2.976220 21.491623
16.000000 3 128.000000 2.972008 22.015617
17.000000 3 128.000000 2.973981 20.536370
18.000000 3 128.000000 2.975206 20.449488
19.000000 3 128.000000 2.982519 21.386736
20.000000 3 128.000000 2.977752 20.653768
1.000000 4 4096.000000 -2.000000 1.002863
2.000000 4 4096.000000 -1.709148 4.030873
3.000000 4 4096.000000 -1.803491 4.004500
4.000000 4 4096.000000 -1.803491 4.029908
5.000000 4 4096.000000 -1.753762 4.003175
6.000000 4 4096.000000 -1.803490 4.014544
7.000000 4 4096.000000 -1.446732 4.032293
8.000000 4 4096.000000 2.582173 11.388698
9.000000 4 4096.000000 2.943199 20.535798
10.000000 4 4096.000000 2.948203 22.201959
11.000000 4 4096.000000 2.958426 22.254109
12.000000 4 4096.000000 2.959484 21.953259
13.000000 4 4096.000000 2.999875 22.135406
14.000000 4 4096.000000 2.999878 21.894631
15.000000 4 4096.000000 2.999942 21.826337
16.000000 4 4096.000000 2.999996 21.690644
17.000000 4 4096.000000 2.974233 20.710861
18.000000 4 4096.000000 2.975199 20.471494
19.000000 4 4096.000000 2.999659 21.734713
20.000000 4 4096.000000 2.977765 20.754685
1.000000 5 8192.000000 -1.830667 1.003291
2.000000 5 8192.000000 -1.777915 4.015328
3.000000 5 8192.000000 -1.830667 4.016278
4.000000 5 8192.000000 -1.830667 4.003971
5.000000 5 8192.000000 -1.830667 4.008931
6.000000 5 8192.000000 -1.803490 4.015841
7.000000 5 8192.000000 2.551075 11.578214
8.000000 5 8192.000000 -1.362724 4.070972
9.000000 5 8192.000000 2.948805 21.509473
10.000000 5 8192.000000 2.999940 23.949676
11.000000 5 8192.000000 2.977990 22.835128
12.000000 5 8192.000000 2.965634 22.104353
13.000000 5 8192.000000 2.966023 21.993693
14.000000 5 8192.000000 2.968485 21.648831
15.000000 5 8192.000000 2.999869 21.595739
16.000000 5 8192.000000 2.971989 22.044608
17.000000 5 8192.000000 2.976318 21.027619
18.000000 5 8192.000000 2.975208 20.440488
19.000000 5 8192.000000 2.999885 21.400249
20.000000 5 8192.000000 3.000006 21.352167


==> plotdata/pmu_l1d_granule.dat <==
offset_bytes miss_median miss_ci_low miss_ci_high refill_median refill_ci_low refill_ci_high cycles_median cycles_ci_low cycles_ci_high miss_err_minus miss_err_plus refill_err_minus refill_err_plus
0.000000 0.999531 0.997795 1.000483 1.005590 1.005217 1.005827 19.616964 18.714436 20.063425 0.001736 0.000952 0.000374 0.000237
32.000000 1.001530 1.000832 1.002714 1.005219 1.004833 1.006145 28.224928 22.201656 28.509613 0.000698 0.001184 0.000385 0.000927
64.000000 1.989058 1.987911 1.998587 2.009237 2.008259 2.012959 26.596674 26.437494 26.952265 0.001146 0.009529 0.000978 0.003721
96.000000 1.985489 1.920443 1.989485 2.008776 2.008356 2.010288 27.185452 27.009428 34.662428 0.065046 0.003996 0.000420 0.001513
128.000000 1.950272 1.947638 1.953695 2.009584 2.009430 2.011656 41.311687 40.608524 41.477600 0.002634 0.003424 0.000154 0.002071
192.000000 1.953320 1.952744 1.954756 2.011467 2.010839 2.011768 40.921606 40.394918 41.236364 0.000576 0.001436 0.000628 0.000301
256.000000 1.959742 1.956053 1.962114 2.008507 2.008055 2.009268 40.688227 40.274561 43.164978 0.003689 0.002373 0.000452 0.000761


==> plotdata/reference_triad.dat <==
threads stream_median stream_err_minus stream_err_plus babelstream_median babelstream_err_minus babelstream_err_plus custom_median custom_err_minus custom_err_plus
1 111.733400 0.554200 1.011900 110.537000 0.914000 2.222000 108.939277 0.697355 0.652853
2       173.481462 3.177845 4.462218
4 206.738900 2.763300 2.978000 203.477000 20.122000 3.208000 188.095727 7.227075 0.814216
6       192.461341 1.300140 0.703053
8       193.799452 1.779337 0.340427
10 204.189300 1.754000 3.362600 199.372000 15.491000 4.175000 192.804772 1.899660 1.851791
14 203.011200 2.053300 2.353400 204.416000 15.729000 1.153000 173.719843 1.585489 11.471693


==> plotdata/slc_gpu_recovery.dat <==
gpu_victim_mib immediate_median immediate_err_minus immediate_err_plus recovery_median recovery_err_minus recovery_err_plus gpu_victim_mib_plot
0.000000 3.144264 0.228241 0.072167 3.158249 0.101723 0.048004 0.500000
1.000000 3.261887 0.338242 0.121749 3.101990 0.240967 0.110939 1.000000
2.000000 3.243767 0.137963 0.074699 2.965927 0.073433 0.167206 2.000000
4.000000 3.319107 0.176437 0.084557 3.124878 0.235565 0.084236 4.000000
8.000000 3.453896 0.234292 0.020660 3.216110 0.137649 0.181198 8.000000
16.000000 3.754295 0.087417 0.240013 3.111198 0.295639 0.082657 16.000000
32.000000 4.062340 0.043236 0.017158 3.171288 0.132248 0.095680 32.000000
64.000000 4.103973 0.080734 0.271485 3.138222 0.109032 0.075660 64.000000
128.000000 4.169144 0.078202 0.194229 3.172554 0.206940 0.059128 128.000000
256.000000 4.122414 0.046090 0.653907 3.133774 0.109993 0.069618 256.000000
512.000000 5.119324 0.161804 0.227295 3.197037 0.076294 0.116348 512.000000


==> plotdata/slc_probe_patterns.dat <==
gpu_victim_mib gpu_victim_mib_plot contiguous_median contiguous_err_minus contiguous_err_plus selective_median selective_err_minus selective_err_plus
0.000000 0.500000 0.663437 0.044502 0.019714 3.144264 0.228241 0.072167
1.000000 1.000000 0.811256 0.038780 0.249543 3.261887 0.338242 0.121749
2.000000 2.000000 0.797905 0.085510 0.039101 3.243767 0.137963 0.074699
4.000000 4.000000 0.814751 0.067070 0.063583 3.319107 0.176437 0.084557
8.000000 8.000000 0.825569 0.080437 0.104584 3.453896 0.234292 0.020660
16.000000 16.000000 1.203850 0.051811 0.049911 3.754295 0.087417 0.240013
32.000000 32.000000 1.607895 0.093140 0.021934 4.062340 0.043236 0.017158
64.000000 64.000000 1.639366 0.070892 0.108086 4.103973 0.080734 0.271485
128.000000 128.000000 1.885094 0.125252 0.152595 4.169144 0.078202 0.194229
256.000000 256.000000 2.111115 0.125886 0.359535 4.122414 0.046090 0.653907
512.000000 512.000000 2.648666 0.170379 0.058815 5.119324 0.161804 0.227295


==> plotdata/slc_resource_512.dat <==
condition_id delta_pct delta_err_minus delta_err_plus
1 57.522621 2.267431 2.518341
2 55.730264 2.232150 3.083288
3 57.154410 2.221271 1.780105
4 57.226385 1.514150 2.161253
5 57.367483 2.602946 3.055116
6 58.764093 2.288113 0.627892
7 58.981083 3.004839 1.496476


==> plotdata/slc_resource_heatmap.dat <==
footprint_id condition_id delta_pct
1.000000 1 37.153094
2.000000 1 58.239269
3.000000 1 57.522621
1.000000 2 28.890584
2.000000 2 55.417357
3.000000 2 55.730264
1.000000 3 30.151281
2.000000 3 58.814800
3.000000 3 57.154410
1.000000 4 33.015635
2.000000 4 57.804702
3.000000 4 57.226385
1.000000 5 32.425557
2.000000 5 57.359830
3.000000 5 57.367483
1.000000 6 30.954175
2.000000 6 56.488539
3.000000 6 58.764093
1.000000 7 31.153403
2.000000 7 59.381191
3.000000 7 58.981083

